A Novel First-order Method with Event-driven Objective Evaluations

Arising in semi-parametric statistics, control applications, and as sub-problems in global optimization methods, certain optimization problems can have objective functions requiring numerical integration to evaluate, yet gradient function evaluations that are relatively cheap. For such problems, typical optimization methods that require multiple evaluations of the objective for each new iterate become computationally expensive. In light of this, optimization methods that avoid objective function evaluations are attractive, yet we show anti-convergence behavior for these methods on the problem class of interest. To address this gap, we develop a novel gradient algorithm that only evaluates the objective function when specific events are triggered and propose a step size scheme that greedily takes advantage of the properties induced by these triggering events. We prove that our methodology has global convergence guarantees under the most general smoothness conditions, and show through extensive numerical results that our method performs favorably on optimization problems arising in semi-parametric statistics.

==> sections/figures/data/perc_other_achieved_descent.csv <==
"","algorithm.name","step.size.param","QLLOGCEXP","QLLOGCLOG","QLLOGMON","QLLOGSIN"
"1","BBGD",1e-04,0.4,0.5,0.508333333333333,0.525
"2","BBGD",1,0.766666666666667,0.716666666666667,0.758333333333333,0.7
"3","BBGD",2,0.7,0.666666666666667,0.666666666666667,0.725
"4","BBGD",4,0.766666666666667,0.816666666666667,0.783333333333333,0.7
"5","BBGD",6,0.758333333333333,0.741666666666667,0.65,0.675
"6","BBGD",8,0.716666666666667,0.716666666666667,0.741666666666667,0.775
"7","BBGD",10,0.758333333333333,0.725,0.691666666666667,0.65
"8","DIMINISHING",1e-04,1,1,1,1
"9","DIMINISHING",1,0.883333333333333,0.983333333333333,0.683333333333333,0.983333333333333
"10","DIMINISHING",2,0.866666666666667,0.916666666666667,0.7,0.866666666666667
"11","DIMINISHING",4,0.916666666666667,0.983333333333333,0.85,0.85
"12","DIMINISHING",6,0.75,0.833333333333333,0.783333333333333,0.916666666666667
"13","DIMINISHING",8,0.816666666666667,0.783333333333333,0.7,0.75
"14","DIMINISHING",10,0.683333333333333,0.733333333333333,0.7,0.666666666666667
"15","FIXEDGD",1e-04,1,1,1,1
"16","FIXEDGD",1,0.95,1,0.7,0.983333333333333
"17","FIXEDGD",2,0.95,0.9,0.616666666666667,1
"18","FIXEDGD",4,0.883333333333333,0.8,0.7,0.816666666666667
"19","FIXEDGD",6,0.85,0.8,0.7,0.833333333333333
"20","FIXEDGD",8,0.716666666666667,0.883333333333333,0.7,0.75
"21","FIXEDGD",10,0.95,0.783333333333333,0.733333333333333,0.783333333333333
"22","LIPAPPROX",1e-04,1,1,1,1
"23","LIPAPPROX",1,1,1,0.783333333333333,1
"24","LIPAPPROX",2,0.983333333333333,1,0.733333333333333,1
"25","LIPAPPROX",4,0.916666666666667,0.95,0.833333333333333,0.95
"26","LIPAPPROX",6,0.816666666666667,0.966666666666667,0.75,0.9
"27","LIPAPPROX",8,0.9,0.933333333333333,0.733333333333333,0.933333333333333
"28","LIPAPPROX",10,0.85,0.966666666666667,0.816666666666667,0.916666666666667
"29","NESTACCEL",1e-04,1,1,1,1
"30","NESTACCEL",1,0.983333333333333,0.818181818181818,0.678571428571429,0.95
"31","NESTACCEL",2,0.732142857142857,0.660714285714286,0.76271186440678,0.770833333333333
"32","NESTACCEL",4,0.872727272727273,0.736842105263158,0.689655172413793,0.793103448275862
"33","NESTACCEL",6,0.711864406779661,0.821428571428571,0.754385964912281,0.758620689655172
"34","NESTACCEL",8,0.821428571428571,0.813559322033898,0.677966101694915,0.666666666666667
"35","NESTACCEL",10,0.771929824561403,0.53448275862069,0.883333333333333,0.783333333333333
"36","WEIGHTNORMGD",1e-04,1,1,1,1
"37","WEIGHTNORMGD",1,1,1,0.75,1
"38","WEIGHTNORMGD",2,0.966666666666667,0.983333333333333,0.733333333333333,0.95
"39","WEIGHTNORMGD",4,0.966666666666667,0.95,0.783333333333333,0.933333333333333
"40","WEIGHTNORMGD",6,0.9,0.966666666666667,0.733333333333333,0.85
"41","WEIGHTNORMGD",8,0.833333333333333,0.933333333333333,0.816666666666667,0.9
"42","WEIGHTNORMGD",10,0.866666666666667,0.8,0.733333333333333,0.9


==> sections/figures/data/perc_other_achieved_descent_BBGD.csv <==
"","algorithm.name","step.size.param","QLLOGCEXP","QLLOGCLOG","QLLOGMON","QLLOGSIN"
"1","BBGD",1e-04,0.391666666666667,0.316666666666667,0.491666666666667,0.425
"2","BBGD",1,0.675,0.758333333333333,0.8,0.675
"3","BBGD",2,0.758333333333333,0.741666666666667,0.716666666666667,0.758333333333333
"4","BBGD",4,0.741666666666667,0.758333333333333,0.708333333333333,0.725
"5","BBGD",6,0.8,0.833333333333333,0.741666666666667,0.716666666666667
"6","BBGD",8,0.658333333333333,0.666666666666667,0.725,0.708333333333333
"7","BBGD",10,0.7,0.758333333333333,0.716666666666667,0.741666666666667


==> sections/figures/data/perc_other_achieved_descent_DIMINISHING.csv <==
"","algorithm.name","step.size.param","QLLOGCEXP","QLLOGCLOG","QLLOGMON","QLLOGSIN"
"1","DIMINISHING",1e-04,1,1,1,1
"2","DIMINISHING",1,0.983333333333333,0.983333333333333,0.75,1
"3","DIMINISHING",2,0.916666666666667,0.816666666666667,0.633333333333333,0.966666666666667
"4","DIMINISHING",4,0.883333333333333,0.833333333333333,0.816666666666667,0.866666666666667
"5","DIMINISHING",6,0.783333333333333,0.833333333333333,0.65,0.816666666666667
"6","DIMINISHING",8,0.7,0.75,0.766666666666667,0.883333333333333
"7","DIMINISHING",10,0.766666666666667,0.65,0.716666666666667,0.816666666666667


==> sections/figures/data/perc_other_achieved_descent_FIXEDGD.csv <==
"","algorithm.name","step.size.param","QLLOGCEXP","QLLOGCLOG","QLLOGMON","QLLOGSIN"
"1","FIXEDGD",1e-04,1,1,1,1
"2","FIXEDGD",1,0.966666666666667,0.983333333333333,0.716666666666667,0.983333333333333
"3","FIXEDGD",2,0.916666666666667,1,0.75,0.966666666666667
"4","FIXEDGD",4,0.933333333333333,0.85,0.7,0.916666666666667
"5","FIXEDGD",6,0.833333333333333,0.7,0.683333333333333,0.883333333333333
"6","FIXEDGD",8,0.583333333333333,0.683333333333333,0.75,0.8
"7","FIXEDGD",10,0.816666666666667,0.75,0.633333333333333,0.8


==> sections/figures/data/perc_other_achieved_descent_LIPAPPROX.csv <==
"","algorithm.name","step.size.param","QLLOGCEXP","QLLOGCLOG","QLLOGMON","QLLOGSIN"
"1","LIPAPPROX",1e-04,1,1,1,1
"2","LIPAPPROX",1,1,1,0.85,1
"3","LIPAPPROX",2,0.983333333333333,1,0.733333333333333,1
"4","LIPAPPROX",4,1,0.983333333333333,0.666666666666667,0.916666666666667
"5","LIPAPPROX",6,0.95,0.95,0.766666666666667,0.933333333333333
"6","LIPAPPROX",8,0.833333333333333,0.883333333333333,0.75,0.933333333333333
"7","LIPAPPROX",10,0.916666666666667,0.816666666666667,0.666666666666667,0.95


==> sections/figures/data/perc_other_achieved_descent_NESTACCEL.csv <==
"","algorithm.name","step.size.param","QLLOGCEXP","QLLOGCLOG","QLLOGMON","QLLOGSIN"
"1","NESTACCEL",1e-04,1,1,1,1
"2","NESTACCEL",1,0.781818181818182,0.728813559322034,0.706896551724138,0.826086956521739
"3","NESTACCEL",2,0.771929824561403,0.763636363636364,0.655172413793103,0.694915254237288
"4","NESTACCEL",4,0.754716981132076,0.807017543859649,0.603448275862069,0.807017543859649
"5","NESTACCEL",6,0.733333333333333,0.620689655172414,0.8,0.75
"6","NESTACCEL",8,0.620689655172414,0.842105263157895,0.694915254237288,0.690909090909091
"7","NESTACCEL",10,0.813559322033898,0.736842105263158,0.783333333333333,0.803571428571429


==> sections/figures/data/perc_other_achieved_descent_WEIGHTNORMGD.csv <==
"","algorithm.name","step.size.param","QLLOGCEXP","QLLOGCLOG","QLLOGMON","QLLOGSIN"
"1","WEIGHTNORMGD",1e-04,1,1,1,1
"2","WEIGHTNORMGD",1,0.983333333333333,1,0.816666666666667,1
"3","WEIGHTNORMGD",2,1,1,0.8,1
"4","WEIGHTNORMGD",4,0.95,0.95,0.833333333333333,1
"5","WEIGHTNORMGD",6,0.916666666666667,0.916666666666667,0.75,0.95
"6","WEIGHTNORMGD",8,0.95,0.716666666666667,0.733333333333333,0.916666666666667
"7","WEIGHTNORMGD",10,0.95,0.866666666666667,0.75,0.933333333333333


==> sections/figures/data/perc_other_approx_station.csv <==
"","algorithm.name","step.size.param","problem.name","total","perc.approx.station"
"1","BBGD",1e-04,"QLLOGCEXP",120,0.625
"2","BBGD",1e-04,"QLLOGCLOG",120,0.633333333333333
"3","BBGD",1e-04,"QLLOGMON",120,0.558333333333333
"4","BBGD",1e-04,"QLLOGSIN",120,0.591666666666667
"5","BBGD",1,"QLLOGCEXP",120,0.733333333333333
"6","BBGD",1,"QLLOGCLOG",120,0.691666666666667
"7","BBGD",1,"QLLOGMON",120,0.858333333333333
"8","BBGD",1,"QLLOGSIN",120,0.641666666666667
"9","BBGD",2,"QLLOGCEXP",120,0.716666666666667
"10","BBGD",2,"QLLOGCLOG",120,0.666666666666667
"11","BBGD",2,"QLLOGMON",120,0.875
"12","BBGD",2,"QLLOGSIN",120,0.683333333333333
"13","BBGD",4,"QLLOGCEXP",120,0.816666666666667
"14","BBGD",4,"QLLOGCLOG",120,0.825
"15","BBGD",4,"QLLOGMON",120,0.691666666666667
"16","BBGD",4,"QLLOGSIN",120,0.791666666666667
"17","BBGD",6,"QLLOGCEXP",120,0.808333333333333
"18","BBGD",6,"QLLOGCLOG",120,0.833333333333333
"19","BBGD",6,"QLLOGMON",120,0.775
"20","BBGD",6,"QLLOGSIN",120,0.816666666666667
"21","BBGD",8,"QLLOGCEXP",120,0.9
"22","BBGD",8,"QLLOGCLOG",120,0.866666666666667
"23","BBGD",8,"QLLOGMON",120,0.658333333333333
"24","BBGD",8,"QLLOGSIN",120,0.833333333333333
"25","BBGD",10,"QLLOGCEXP",120,0.866666666666667
"26","BBGD",10,"QLLOGCLOG",120,0.866666666666667
"27","BBGD",10,"QLLOGMON",120,0.45
"28","BBGD",10,"QLLOGSIN",120,0.841666666666667
"29","DIMINISHING",1e-04,"QLLOGCEXP",60,0
"30","DIMINISHING",1e-04,"QLLOGCLOG",60,0
"31","DIMINISHING",1e-04,"QLLOGMON",60,0
"32","DIMINISHING",1e-04,"QLLOGSIN",60,0
"33","DIMINISHING",1,"QLLOGCEXP",60,0.183333333333333
"34","DIMINISHING",1,"QLLOGCLOG",60,0.166666666666667
"35","DIMINISHING",1,"QLLOGMON",60,0.6
"36","DIMINISHING",1,"QLLOGSIN",60,0.0333333333333333
"37","DIMINISHING",2,"QLLOGCEXP",60,0.283333333333333
"38","DIMINISHING",2,"QLLOGCLOG",60,0.366666666666667
"39","DIMINISHING",2,"QLLOGMON",60,0.75
"40","DIMINISHING",2,"QLLOGSIN",60,0.333333333333333
"41","DIMINISHING",4,"QLLOGCEXP",60,0.666666666666667
"42","DIMINISHING",4,"QLLOGCLOG",60,0.583333333333333
"43","DIMINISHING",4,"QLLOGMON",60,0.733333333333333
"44","DIMINISHING",4,"QLLOGSIN",60,0.433333333333333
"45","DIMINISHING",6,"QLLOGCEXP",60,0.75
"46","DIMINISHING",6,"QLLOGCLOG",60,0.65
"47","DIMINISHING",6,"QLLOGMON",60,0.583333333333333
"48","DIMINISHING",6,"QLLOGSIN",60,0.716666666666667
"49","DIMINISHING",8,"QLLOGCEXP",60,0.85
"50","DIMINISHING",8,"QLLOGCLOG",60,0.783333333333333
"51","DIMINISHING",8,"QLLOGMON",60,0.666666666666667
"52","DIMINISHING",8,"QLLOGSIN",60,0.75
"53","DIMINISHING",10,"QLLOGCEXP",60,0.866666666666667
"54","DIMINISHING",10,"QLLOGCLOG",60,0.783333333333333
"55","DIMINISHING",10,"QLLOGMON",60,0.6
"56","DIMINISHING",10,"QLLOGSIN",60,0.8
"57","FIXEDGD",1e-04,"QLLOGCEXP",60,0
"58","FIXEDGD",1e-04,"QLLOGCLOG",60,0
"59","FIXEDGD",1e-04,"QLLOGMON",60,0
"60","FIXEDGD",1e-04,"QLLOGSIN",60,0
"61","FIXEDGD",1,"QLLOGCEXP",60,0.15
"62","FIXEDGD",1,"QLLOGCLOG",60,0.0833333333333333
"63","FIXEDGD",1,"QLLOGMON",60,0.816666666666667
"64","FIXEDGD",1,"QLLOGSIN",60,0.0833333333333333
"65","FIXEDGD",2,"QLLOGCEXP",60,0.45
"66","FIXEDGD",2,"QLLOGCLOG",60,0.383333333333333
"67","FIXEDGD",2,"QLLOGMON",60,0.8
"68","FIXEDGD",2,"QLLOGSIN",60,0.333333333333333
"69","FIXEDGD",4,"QLLOGCEXP",60,0.75
"70","FIXEDGD",4,"QLLOGCLOG",60,0.533333333333333
"71","FIXEDGD",4,"QLLOGMON",60,0.816666666666667
"72","FIXEDGD",4,"QLLOGSIN",60,0.483333333333333
"73","FIXEDGD",6,"QLLOGCEXP",60,0.816666666666667
"74","FIXEDGD",6,"QLLOGCLOG",60,0.733333333333333
"75","FIXEDGD",6,"QLLOGMON",60,0.783333333333333
"76","FIXEDGD",6,"QLLOGSIN",60,0.65
"77","FIXEDGD",8,"QLLOGCEXP",60,0.866666666666667
"78","FIXEDGD",8,"QLLOGCLOG",60,0.95
"79","FIXEDGD",8,"QLLOGMON",60,0.65
"80","FIXEDGD",8,"QLLOGSIN",60,0.883333333333333
"81","FIXEDGD",10,"QLLOGCEXP",60,0.883333333333333
"82","FIXEDGD",10,"QLLOGCLOG",60,0.85
"83","FIXEDGD",10,"QLLOGMON",60,0.7
"84","FIXEDGD",10,"QLLOGSIN",60,0.916666666666667
"85","LIPAPPROX",1e-04,"QLLOGCEXP",60,0.0666666666666667
"86","LIPAPPROX",1e-04,"QLLOGCLOG",60,0.216666666666667
"87","LIPAPPROX",1e-04,"QLLOGMON",60,0.183333333333333
"88","LIPAPPROX",1e-04,"QLLOGSIN",60,0.0833333333333333
"89","LIPAPPROX",1,"QLLOGCEXP",60,0.15
"90","LIPAPPROX",1,"QLLOGCLOG",60,0.166666666666667
"91","LIPAPPROX",1,"QLLOGMON",60,0.7
"92","LIPAPPROX",1,"QLLOGSIN",60,0.283333333333333
"93","LIPAPPROX",2,"QLLOGCEXP",60,0.366666666666667
"94","LIPAPPROX",2,"QLLOGCLOG",60,0.2
"95","LIPAPPROX",2,"QLLOGMON",60,0.8
"96","LIPAPPROX",2,"QLLOGSIN",60,0.4
"97","LIPAPPROX",4,"QLLOGCEXP",60,0.366666666666667
"98","LIPAPPROX",4,"QLLOGCLOG",60,0.333333333333333
"99","LIPAPPROX",4,"QLLOGMON",60,0.666666666666667
"100","LIPAPPROX",4,"QLLOGSIN",60,0.483333333333333
"101","LIPAPPROX",6,"QLLOGCEXP",60,0.5
"102","LIPAPPROX",6,"QLLOGCLOG",60,0.566666666666667
"103","LIPAPPROX",6,"QLLOGMON",60,0.683333333333333
"104","LIPAPPROX",6,"QLLOGSIN",60,0.35
"105","LIPAPPROX",8,"QLLOGCEXP",60,0.45
"106","LIPAPPROX",8,"QLLOGCLOG",60,0.683333333333333
"107","LIPAPPROX",8,"QLLOGMON",60,0.616666666666667
"108","LIPAPPROX",8,"QLLOGSIN",60,0.45
"109","LIPAPPROX",10,"QLLOGCEXP",60,0.75
"110","LIPAPPROX",10,"QLLOGCLOG",60,0.583333333333333
"111","LIPAPPROX",10,"QLLOGMON",60,0.6
"112","LIPAPPROX",10,"QLLOGSIN",60,0.55
"113","NESTACCEL",1e-04,"QLLOGCEXP",60,0.05
"114","NESTACCEL",1e-04,"QLLOGCLOG",60,0.116666666666667
"115","NESTACCEL",1e-04,"QLLOGMON",60,0
"116","NESTACCEL",1e-04,"QLLOGSIN",60,0
"117","NESTACCEL",1,"QLLOGCEXP",60,0.983333333333333
"118","NESTACCEL",1,"QLLOGCLOG",60,0.866666666666667
"119","NESTACCEL",1,"QLLOGMON",60,0.883333333333333
"120","NESTACCEL",1,"QLLOGSIN",60,0.983333333333333
"121","NESTACCEL",2,"QLLOGCEXP",60,0.933333333333333
"122","NESTACCEL",2,"QLLOGCLOG",60,0.9
"123","NESTACCEL",2,"QLLOGMON",60,0.933333333333333
"124","NESTACCEL",2,"QLLOGSIN",60,0.783333333333333
"125","NESTACCEL",4,"QLLOGCEXP",60,0.9
"126","NESTACCEL",4,"QLLOGCLOG",60,0.95
"127","NESTACCEL",4,"QLLOGMON",60,0.783333333333333
"128","NESTACCEL",4,"QLLOGSIN",60,0.95
"129","NESTACCEL",6,"QLLOGCEXP",60,0.983333333333333
"130","NESTACCEL",6,"QLLOGCLOG",60,0.933333333333333
"131","NESTACCEL",6,"QLLOGMON",60,0.533333333333333
"132","NESTACCEL",6,"QLLOGSIN",60,0.933333333333333
"133","NESTACCEL",8,"QLLOGCEXP",60,0.916666666666667
"134","NESTACCEL",8,"QLLOGCLOG",60,0.983333333333333
"135","NESTACCEL",8,"QLLOGMON",60,0.633333333333333
"136","NESTACCEL",8,"QLLOGSIN",60,0.933333333333333
"137","NESTACCEL",10,"QLLOGCEXP",60,0.95
"138","NESTACCEL",10,"QLLOGCLOG",60,0.966666666666667
"139","NESTACCEL",10,"QLLOGMON",60,0.566666666666667
"140","NESTACCEL",10,"QLLOGSIN",60,1
"141","WEIGHTNORMGD",1e-04,"QLLOGCEXP",60,0
"142","WEIGHTNORMGD",1e-04,"QLLOGCLOG",60,0
"143","WEIGHTNORMGD",1e-04,"QLLOGMON",60,0
"144","WEIGHTNORMGD",1e-04,"QLLOGSIN",60,0
"145","WEIGHTNORMGD",1,"QLLOGCEXP",60,0.1
"146","WEIGHTNORMGD",1,"QLLOGCLOG",60,0.0166666666666667
"147","WEIGHTNORMGD",1,"QLLOGMON",60,0.466666666666667
"148","WEIGHTNORMGD",1,"QLLOGSIN",60,0.0333333333333333
"149","WEIGHTNORMGD",2,"QLLOGCEXP",60,0.15
"150","WEIGHTNORMGD",2,"QLLOGCLOG",60,0.15
"151","WEIGHTNORMGD",2,"QLLOGMON",60,0.433333333333333
"152","WEIGHTNORMGD",2,"QLLOGSIN",60,0.0666666666666667
"153","WEIGHTNORMGD",4,"QLLOGCEXP",60,0.516666666666667
"154","WEIGHTNORMGD",4,"QLLOGCLOG",60,0.25
"155","WEIGHTNORMGD",4,"QLLOGMON",60,0.416666666666667
"156","WEIGHTNORMGD",4,"QLLOGSIN",60,0.366666666666667
"157","WEIGHTNORMGD",6,"QLLOGCEXP",60,0.35
"158","WEIGHTNORMGD",6,"QLLOGCLOG",60,0.333333333333333
"159","WEIGHTNORMGD",6,"QLLOGMON",60,0.45
"160","WEIGHTNORMGD",6,"QLLOGSIN",60,0.416666666666667
"161","WEIGHTNORMGD",8,"QLLOGCEXP",60,0.5
"162","WEIGHTNORMGD",8,"QLLOGCLOG",60,0.383333333333333
"163","WEIGHTNORMGD",8,"QLLOGMON",60,0.5
"164","WEIGHTNORMGD",8,"QLLOGSIN",60,0.466666666666667
"165","WEIGHTNORMGD",10,"QLLOGCEXP",60,0.483333333333333
"166","WEIGHTNORMGD",10,"QLLOGCLOG",60,0.533333333333333
"167","WEIGHTNORMGD",10,"QLLOGMON",60,0.6
"168","WEIGHTNORMGD",10,"QLLOGSIN",60,0.416666666666667


==> sections/figures/data/perc_other_approx_station_BBGD.csv <==
"","algorithm.name","step.size.param","QLLOGCEXP","QLLOGCLOG","QLLOGMON","QLLOGSIN"
"1","BBGD",1e-04,0.783333333333333,0.716666666666667,0.683333333333333,0.7
"2","BBGD",1,0.858333333333333,0.825,0.916666666666667,0.808333333333333
"3","BBGD",2,0.816666666666667,0.841666666666667,0.9,0.841666666666667
"4","BBGD",4,0.916666666666667,0.841666666666667,0.775,0.875
"5","BBGD",6,0.9,0.866666666666667,0.633333333333333,0.9
"6","BBGD",8,0.858333333333333,0.875,0.65,0.941666666666667
"7","BBGD",10,0.9,0.908333333333333,0.575,0.95


==> sections/figures/data/perc_other_approx_station_DIMINISHING.csv <==
"","algorithm.name","step.size.param","QLLOGCEXP","QLLOGCLOG","QLLOGMON","QLLOGSIN"
"1","DIMINISHING",1e-04,0,0,0,0
"2","DIMINISHING",1,0.25,0.116666666666667,0.533333333333333,0.116666666666667
"3","DIMINISHING",2,0.333333333333333,0.3,0.766666666666667,0.35
"4","DIMINISHING",4,0.566666666666667,0.666666666666667,0.566666666666667,0.75
"5","DIMINISHING",6,0.716666666666667,0.683333333333333,0.7,0.666666666666667
"6","DIMINISHING",8,0.816666666666667,0.816666666666667,0.716666666666667,0.8
"7","DIMINISHING",10,0.883333333333333,0.85,0.483333333333333,0.883333333333333


==> sections/figures/data/perc_other_approx_station_FIXEDGD.csv <==
"","algorithm.name","step.size.param","QLLOGCEXP","QLLOGCLOG","QLLOGMON","QLLOGSIN"
"1","FIXEDGD",1e-04,0,0,0,0
"2","FIXEDGD",1,0.1,0.166666666666667,0.8,0.266666666666667
"3","FIXEDGD",2,0.383333333333333,0.416666666666667,0.866666666666667,0.266666666666667
"4","FIXEDGD",4,0.933333333333333,0.783333333333333,0.716666666666667,0.75
"5","FIXEDGD",6,0.85,0.883333333333333,0.75,0.966666666666667
"6","FIXEDGD",8,0.916666666666667,0.95,0.55,0.916666666666667
"7","FIXEDGD",10,1,0.966666666666667,0.6,1


==> sections/figures/data/perc_other_approx_station_LIPAPPROX.csv <==
"","algorithm.name","step.size.param","QLLOGCEXP","QLLOGCLOG","QLLOGMON","QLLOGSIN"
"1","LIPAPPROX",1e-04,0.466666666666667,0.483333333333333,0.5,0.483333333333333
"2","LIPAPPROX",1,0.533333333333333,0.5,0.75,0.483333333333333
"3","LIPAPPROX",2,0.55,0.5,0.9,0.55
"4","LIPAPPROX",4,0.883333333333333,0.733333333333333,0.7,0.733333333333333
"5","LIPAPPROX",6,0.9,0.816666666666667,0.616666666666667,0.733333333333333
"6","LIPAPPROX",8,0.85,0.8,0.65,0.866666666666667
"7","LIPAPPROX",10,0.85,0.85,0.55,0.7


==> sections/figures/data/perc_other_approx_station_NESTACCEL.csv <==
"","algorithm.name","step.size.param","QLLOGCEXP","QLLOGCLOG","QLLOGMON","QLLOGSIN"
"1","NESTACCEL",1e-04,0.05,0,0.0333333333333333,0
"2","NESTACCEL",1,0.916666666666667,0.983333333333333,0.95,0.75
"3","NESTACCEL",2,0.933333333333333,0.916666666666667,0.833333333333333,0.983333333333333
"4","NESTACCEL",4,0.866666666666667,0.933333333333333,0.766666666666667,0.916666666666667
"5","NESTACCEL",6,1,0.966666666666667,0.733333333333333,1
"6","NESTACCEL",8,0.95,0.95,0.783333333333333,0.9
"7","NESTACCEL",10,0.983333333333333,0.95,0.616666666666667,0.9


==> sections/figures/data/perc_other_approx_station_WEIGHTNORMGD.csv <==
"","algorithm.name","step.size.param","QLLOGCEXP","QLLOGCLOG","QLLOGMON","QLLOGSIN"
"1","WEIGHTNORMGD",1e-04,0,0,0,0
"2","WEIGHTNORMGD",1,0.05,0.116666666666667,0.4,0.0166666666666667
"3","WEIGHTNORMGD",2,0.2,0.0833333333333333,0.616666666666667,0.133333333333333
"4","WEIGHTNORMGD",4,0.283333333333333,0.333333333333333,0.466666666666667,0.316666666666667
"5","WEIGHTNORMGD",6,0.4,0.283333333333333,0.35,0.316666666666667
"6","WEIGHTNORMGD",8,0.416666666666667,0.45,0.433333333333333,0.5
"7","WEIGHTNORMGD",10,0.516666666666667,0.333333333333333,0.4,0.5


==> sections/figures/data/perc_other_descent_and_approx_station.csv <==
"","algorithm.name","step.size.param","QLLOGCEXP","QLLOGCLOG","QLLOGMON","QLLOGSIN"
"1","BBGD",1e-04,0.41304347826087,0.467391304347826,0.564705882352941,0.453488372093023
"2","BBGD",1,0.714285714285714,0.698924731182796,0.650485436893204,0.694736842105263
"3","BBGD",2,0.744897959183674,0.627450980392157,0.783505154639175,0.659340659340659
"4","BBGD",4,0.691588785046729,0.818181818181818,0.595959595959596,0.824074074074074
"5","BBGD",6,0.80188679245283,0.794392523364486,0.782608695652174,0.648148148148148
"6","BBGD",8,0.644230769230769,0.638888888888889,0.649350649350649,0.798165137614679
"7","BBGD",10,0.757009345794392,0.783783783783784,0.597014925373134,0.715596330275229
"8","DIMINISHING",1,0.25,0.666666666666667,0.710526315789474,1
"9","DIMINISHING",2,0.88,0.789473684210526,0.74,0.666666666666667
"10","DIMINISHING",4,0.620689655172414,0.772727272727273,0.764705882352941,0.742857142857143
"11","DIMINISHING",6,0.825,0.55,0.727272727272727,0.702702702702703
"12","DIMINISHING",8,0.730769230769231,0.770833333333333,0.85,0.666666666666667
"13","DIMINISHING",10,0.565217391304348,0.767857142857143,0.676470588235294,0.823529411764706
"14","FIXEDGD",1,0.444444444444444,0.333333333333333,0.693877551020408,1
"15","FIXEDGD",2,0.708333333333333,0.714285714285714,0.690909090909091,0.75
"16","FIXEDGD",4,0.788461538461538,0.688888888888889,0.804878048780488,0.674418604651163
"17","FIXEDGD",6,0.76271186440678,0.945454545454545,0.636363636363636,0.634615384615385
"18","FIXEDGD",8,0.666666666666667,0.759259259259259,0.733333333333333,0.783333333333333
"19","FIXEDGD",10,0.706896551724138,0.705882352941177,0.666666666666667,0.839285714285714
"20","LIPAPPROX",1e-04,1,1,1,1
"21","LIPAPPROX",1,1,1,0.787234042553192,1
"22","LIPAPPROX",2,1,0.95,0.862745098039216,0.971428571428571
"23","LIPAPPROX",4,0.955555555555556,0.978723404255319,0.738095238095238,0.868421052631579
"24","LIPAPPROX",6,0.818181818181818,0.918367346938776,0.75,0.804878048780488
"25","LIPAPPROX",8,0.945454545454545,0.979591836734694,0.6,0.888888888888889
"26","LIPAPPROX",10,0.84,0.854166666666667,0.682926829268293,0.904761904761905
"27","NESTACCEL",1e-04,1,1,1,0
"28","NESTACCEL",1,0.96078431372549,0.979166666666667,0.578947368421053,0.875
"29","NESTACCEL",2,0.789473684210526,0.763636363636364,0.810344827586207,0.792452830188679
"30","NESTACCEL",4,0.883333333333333,0.592592592592593,0.707317073170732,0.727272727272727
"31","NESTACCEL",6,0.818181818181818,0.690909090909091,0.7,0.633333333333333
"32","NESTACCEL",8,0.719298245614035,0.775862068965517,0.7,0.758620689655172
"33","NESTACCEL",10,0.53448275862069,0.719298245614035,0.782608695652174,0.7
"34","WEIGHTNORMGD",1,0,0,0.48,1
"35","WEIGHTNORMGD",2,0.833333333333333,1,0.62962962962963,1
"36","WEIGHTNORMGD",4,0.944444444444444,1,0.814814814814815,0.8
"37","WEIGHTNORMGD",6,0.909090909090909,0.761904761904762,0.588235294117647,0.538461538461538
"38","WEIGHTNORMGD",8,0.761904761904762,1,0.45,0.935483870967742
"39","WEIGHTNORMGD",10,0.882352941176471,0.742857142857143,0.709677419354839,0.92


==> sections/figures/data/perc_other_descent_and_approx_station_BBGD.csv <==
"","algorithm.name","step.size.param","QLLOGCEXP","QLLOGCLOG","QLLOGMON","QLLOGSIN"
"1","BBGD",1e-04,0.361702127659574,0.27906976744186,0.51219512195122,0.464285714285714
"2","BBGD",1,0.640776699029126,0.747474747474748,0.8,0.649484536082474
"3","BBGD",2,0.714285714285714,0.742574257425743,0.731481481481482,0.732673267326733
"4","BBGD",4,0.736363636363636,0.732673267326733,0.731182795698925,0.723809523809524
"5","BBGD",6,0.833333333333333,0.817307692307692,0.710526315789474,0.685185185185185
"6","BBGD",8,0.621359223300971,0.657142857142857,0.730769230769231,0.699115044247788
"7","BBGD",10,0.694444444444444,0.752293577981651,0.652173913043478,0.736842105263158


==> sections/figures/data/perc_other_descent_and_approx_station_DIMINISHING.csv <==
"","algorithm.name","step.size.param","QLLOGCEXP","QLLOGCLOG","QLLOGMON","QLLOGSIN"
"1","DIMINISHING",1,0.933333333333333,0.857142857142857,0.59375,1
"2","DIMINISHING",2,0.75,0.444444444444444,0.58695652173913,0.952380952380952
"3","DIMINISHING",4,0.794117647058823,0.75,0.735294117647059,0.822222222222222
"4","DIMINISHING",6,0.697674418604651,0.780487804878049,0.642857142857143,0.725
"5","DIMINISHING",8,0.653061224489796,0.693877551020408,0.744186046511628,0.854166666666667
"6","DIMINISHING",10,0.735849056603774,0.588235294117647,0.758620689655172,0.792452830188679


==> sections/figures/data/perc_other_descent_and_approx_station_FIXEDGD.csv <==
"","algorithm.name","step.size.param","QLLOGCEXP","QLLOGCLOG","QLLOGMON","QLLOGSIN"
"1","FIXEDGD",1,0.666666666666667,0.9,0.645833333333333,0.9375
"2","FIXEDGD",2,0.782608695652174,1,0.75,0.875
"3","FIXEDGD",4,0.928571428571429,0.808510638297872,0.697674418604651,0.888888888888889
"4","FIXEDGD",6,0.803921568627451,0.660377358490566,0.711111111111111,0.879310344827586
"5","FIXEDGD",8,0.545454545454545,0.666666666666667,0.696969696969697,0.781818181818182
"6","FIXEDGD",10,0.816666666666667,0.741379310344828,0.611111111111111,0.8


==> sections/figures/data/perc_other_descent_and_approx_station_LIPAPPROX.csv <==
"","algorithm.name","step.size.param","QLLOGCEXP","QLLOGCLOG","QLLOGMON","QLLOGSIN"
"1","LIPAPPROX",1e-04,1,1,1,1
"2","LIPAPPROX",1,1,1,0.8,1
"3","LIPAPPROX",2,0.96969696969697,1,0.722222222222222,1
"4","LIPAPPROX",4,1,0.977272727272727,0.642857142857143,0.886363636363636
"5","LIPAPPROX",6,0.944444444444444,0.938775510204082,0.621621621621622,0.909090909090909
"6","LIPAPPROX",8,0.823529411764706,0.875,0.794871794871795,0.923076923076923
"7","LIPAPPROX",10,0.901960784313726,0.784313725490196,0.696969696969697,0.928571428571429


==> sections/figures/data/perc_other_descent_and_approx_station_NESTACCEL.csv <==
"","algorithm.name","step.size.param","QLLOGCEXP","QLLOGCLOG","QLLOGMON","QLLOGSIN"
"1","NESTACCEL",1e-04,1,0,1,0
"2","NESTACCEL",1,0.781818181818182,0.728813559322034,0.701754385964912,0.822222222222222
"3","NESTACCEL",2,0.767857142857143,0.763636363636364,0.6,0.694915254237288
"4","NESTACCEL",4,0.75,0.803571428571429,0.58695652173913,0.8
"5","NESTACCEL",6,0.733333333333333,0.620689655172414,0.795454545454545,0.75
"6","NESTACCEL",8,0.614035087719298,0.842105263157895,0.787234042553192,0.685185185185185
"7","NESTACCEL",10,0.813559322033898,0.736842105263158,0.783783783783784,0.796296296296296


==> sections/figures/data/perc_other_descent_and_approx_station_WEIGHTNORMGD.csv <==
"","algorithm.name","step.size.param","QLLOGCEXP","QLLOGCLOG","QLLOGMON","QLLOGSIN"
"1","WEIGHTNORMGD",1,0.666666666666667,1,0.666666666666667,1
"2","WEIGHTNORMGD",2,1,1,0.783783783783784,1
"3","WEIGHTNORMGD",4,0.823529411764706,0.85,0.75,1
"4","WEIGHTNORMGD",6,0.875,0.823529411764706,0.523809523809524,0.842105263157895
"5","WEIGHTNORMGD",8,0.88,0.444444444444444,0.653846153846154,0.933333333333333
"6","WEIGHTNORMGD",10,0.935483870967742,0.65,0.708333333333333,0.9


==> sections/figures/data/perc_our_achieved_descent.csv <==
"","QLLOGCEXP","QLLOGCLOG","QLLOGMON","QLLOGSIN"
"1",1,1,1,1


==> sections/figures/data/perc_our_approx_station.csv <==
"","QLLOGCEXP","QLLOGCLOG","QLLOGMON","QLLOGSIN"
"1",0.95,0.816666666666667,0.833333333333333,0.8


==> sections/figures/data/perc_ours_achieved_descent.csv <==
"","problem.name","total","perc.achieved.descent"
"1","QLLOGCEXP",60,1
"2","QLLOGCLOG",60,1
"3","QLLOGMON",60,1
"4","QLLOGSIN",60,1


==> sections/figures/data/perc_ours_descent_and_approx_station.csv <==
"","QLLOGCEXP","QLLOGCLOG","QLLOGMON","QLLOGSIN"
"1",1,1,1,1

